Toward a Method to Generate Capability Ontologies from Natural Language Descriptions

To achieve a flexible and adaptable system, capability ontologies are increasingly leveraged to describe functions in a machine-interpretable way. However, modeling such complex ontological descriptions is still a manual and error-prone task that requires a significant amount of effort and ontology expertise. This contribution presents an innovative method to automate capability ontology modeling using Large Language Models (LLMs), which have proven to be well suited for such tasks. Our approach requires only a natural language description of a capability, which is then automatically inserted into a predefined prompt using a few-shot prompting technique. After prompting an LLM, the resulting capability ontology is automatically verified through various steps in a loop with the LLM to check the overall correctness of the capability ontology. First, a syntax check is performed, then a check for contradictions, and finally a check for hallucinations and missing ontology elements. Our method greatly reduces manual effort, as only the initial natural language description and a final human review and possible correction are necessary, thereby streamlining the capability ontology generation process.

==> listings/few-shot-prompt.txt <==
--- Instruction ---
Translate a natural language input describing a
capability into an OWL ontology ...

--- Context ---
${CaSk ontology}

--- Input Data ---
${Coffeemaking Task Description}
--- Output --- 
OWL-Ontology:
${Coffeemaking Result}
--- Input Data ---
${Multiplication Task Description}
--- Output --- 
OWL-Ontology:
${Multiplication Result}
--- Input Data ---
${Distillation Task Description}
--- Output --- 
OWL-Ontology:
${Distillation Result}

--- Input Data ---
${Task Description}
--- Output --- 
OWL-Ontology:

==> listings/instruction.txt <==
Translate a natural language input describing a capability into an OWL ontology in Turtle syntax based on the given terminological knowledge from the context description. Use classes and properties of the given terminological knowledge to define corresponding OWL individuals and link them to each other using properties for all details from the input. 

==> listings/one-shot-prompt.txt <==
--- Instruction ---
Translate a natural language input describing a
capability into an OWL ontology ...

--- Context ---
${CaSk ontology}

--- Input Data ---
${Coffeemaking Task Description}

--- Output --- 
OWL-Ontology: 
${Coffeemaking Result}

--- Input Data ---
${Task Description}

--- Output --- 
OWL-Ontology:

==> listings/task-description.txt <==
There is a transport capability provided by an agv, which is a resource. The agv has a property that determines the position of the agv as an actual value. The property is of type position, which specifies the position in coordinates consisting of longitude and latitude measured in decimal degrees. The capability takes as input a product "a" to be transported and a information "goal" about where the product needs to be transported. The capability returns a product "a_goal" at the destination as output. Each of these three entities has a property that determines the position. The position of the information "goal" is freely selectable. The position of the input "a" is an actual value. For the agv to be able to transport "a", the position of "a" must be equal to the position of the agv. Likewise, the output "a_goal" has a property that gives the position as an assurance, which must be equal to the desired information from the input "goal". 
